Making Code Re-randomization Practical with MARDU

Defense techniques such as Data Execution Prevention (DEP) and Address Space Layout Randomization (ASLR) were the early role models preventing primitive code injection and return-oriented programming (ROP) attacks. Notably, these techniques did so in an elegant and utilitarian manner, keeping performance and scalability in the forefront, making them one of the few widely-adopted defense techniques. As code re-use has evolved in complexity from JIT-ROP, to BROP and data-only attacks, defense techniques seem to have tunneled on defending at all costs, losing-their-way in pragmatic defense design. Some fail to provide comprehensive coverage, being too narrow in scope, while others provide unrealistic overheads leaving users willing to take their chances to maintain performance expectations. We present Mardu, an on-demand system-wide re-randomization technique that improves re-randomization and refocuses efforts to simultaneously embrace key characteristics of defense techniques: security, performance, and scalability. Our code sharing with diversification is achieved by implementing reactive and scalable, rather than continuous or one-time diversification while the use of hardware supported eXecute-only Memory (XoM) and shadow stack prevent memory disclosure; entwining and enabling code sharing further minimizes needed tracking, patching costs, and memory overhead. Mardu's evaluation shows performance and scalability to have low average overhead in both compute-intensive (5.5% on SPEC) and real-world applications (4.4% on NGINX). With this design, Mardu demonstrates that strong and scalable security guarantees are possible to achieve at a practical cost to encourage deployment.

==> data/bruteforce-rerand/bruteforce-rerand-gobmk.dat <==
1000ms  12.83
100ms   13.10
50ms    13.43
10ms    15.15
1ms     15.41

==> data/bruteforce-rerand/bruteforce-rerand-milc.dat <==
1000ms 0.79
100ms  0.80
50ms   1.62
10ms   2.04
1ms    3.09

==> data/bruteforce-rerand/bruteforce-rerand-sjeng.dat <==
1000ms  6.29
100ms   6.97
50ms    7.43
10ms    10.63
1ms     11.77


==> data/filesize/filesize.dat <==
0 perlbench 179.46
1 bzip2 38.71
2 gcc 110.50
3 mcf 27.8
4 milc 156.9
5 gobmk 61.17
6 hmmer 89.70
7 sjeng 129.01
8 libquantum 105.62
9 h264ref 96.63
10 lbm 47.12
11 sphinx3 103.45
12 nginx 80.15


==> data/filesize/geomean.dat <==
0 average 66.51


==> data/filesize/textsize.dat <==
0 perlbench 108.98
1 bzip2 23.53
2 gcc 110.37
3 mcf 17.51
4 milc 101.66
5 gobmk 104.57
6 hmmer 49.70
7 sjeng 54.86
8 libquantum 76.77
9 h264ref 49.91
10 lbm 20.41
11 sphinx3 66.19
12 nginx 80.15


==> data/loadtime/average.dat <==
0 average 96.91


==> data/loadtime/loadtime.dat <==
0 perlbench 161
1 bzip2 3
2 gcc 771
3 mcf 4
4 milc 18
5 gobmk 144
6 hmmer 20
7 sjeng 17
8 libquantum 8
9 h264ref 29
10 lbm 4
11 sphinx3 20
12 nginx 61


==> data/mardubreakdown/ss-vs-trampoline-PERCENT.dat <==
perlbench	15.87	18.44
bzip2	10.11	9.27
gcc	7.70	7.17
mcf	0.68	-0.55
milc	0.44	0.14
gobmk	9.68	12.14
hmmer	-0.11	0.00
sjeng	4.70	7.08
libquantum	-0.51	0.26
h264ref	15.23	13.31
lbm	-1.48	-1.08
sphinx3	0.59	1.76
geomean	5.66	5.48


==> data/mardubreakdown/ss-vs-trampoline-SEC.dat <==
perlbench	43.3	50.3
bzip2	44.0	40.3
gcc	19.3	18.0
mcf	1.7	-1.3
milc	2.0	0.7
gobmk	40.7	51.0
hmmer	-0.3	0.0
sjeng	20.3	30.7
libquantum	-1.7	1.0
h264ref	96.0	55.0
lbm	-3.7	-2.7
sphinx3	2.7	8.0
Average	377.9	376.8


==> data/nginx/nginx-m-10s-index7K.dat <==
1 231.39
2 421.17
3 621.7
6 1180.0
12 2010
18 2060.0
24 1960.0


==> data/nginx/nginx-m-20s-index7k.dat <==
1 238.14
2 443.93
3 646.55
6 1210
12 1953
18 1473
24 1200


==> data/nginx/nginx-v-10s-index7K.dat <==
1 256.71
2 492.68
3 689.99
6 1320.0
12 2090.0
18 2030.0
24 1910.0


==> data/nginx/nginx-v-20s-index7k.dat <==
1 254.52
2 487.20
3 712.9
6 1310
12 2053
18 1403
24 1186


==> data/nginx/vanilla.dat <==
1	12
2	23
4	48
8	72
16	82
32	90


==> data/nginx/wrk_result-m-10s-index7K.txt <==
Running 10s test @ http://mangalyaan.ece.vt.edu/
  1 threads and 1024 connections
  Thread Stats   Avg      Stdev     Max   +/- Stdev
    Latency    26.26ms   64.40ms   1.67s    94.04%
    Req/Sec    35.18k     3.63k   39.37k    82.00%
  349757 requests in 10.06s, 2.27GB read
  Socket errors: connect 5, read 0, write 0, timeout 9
  Non-2xx or 3xx responses: 165
Requests/sec:  34751.95
Transfer/sec:    231.39MB
Running 10s test @ http://mangalyaan.ece.vt.edu/
  2 threads and 1024 connections
  Thread Stats   Avg      Stdev     Max   +/- Stdev
    Latency    16.57ms   52.24ms   1.88s    95.09%
    Req/Sec    31.93k     3.96k   40.90k    73.00%
  634873 requests in 10.04s, 4.13GB read
  Socket errors: connect 6, read 0, write 0, timeout 7
Requests/sec:  63226.13
Transfer/sec:    421.17MB
Running 10s test @ http://mangalyaan.ece.vt.edu/
  3 threads and 1024 connections
  Thread Stats   Avg      Stdev     Max   +/- Stdev
    Latency    12.49ms   41.46ms   1.81s    94.70%
    Req/Sec    31.41k     6.72k   51.12k    63.00%
  937013 requests in 10.04s, 6.10GB read
  Socket errors: connect 6, read 0, write 0, timeout 0
Requests/sec:  93328.61
Transfer/sec:    621.70MB
Running 10s test @ http://mangalyaan.ece.vt.edu/
  6 threads and 1024 connections
  Thread Stats   Avg      Stdev     Max   +/- Stdev
    Latency     7.75ms   39.89ms   1.74s    97.41%
    Req/Sec    30.53k     6.49k   51.99k    69.50%
  1824223 requests in 10.06s, 11.87GB read
  Socket errors: connect 6, read 0, write 0, timeout 131
Requests/sec: 181340.15
Transfer/sec:      1.18GB
Running 10s test @ http://mangalyaan.ece.vt.edu/
  12 threads and 1024 connections
  Thread Stats   Avg      Stdev     Max   +/- Stdev
    Latency     3.11ms    1.25ms  30.73ms   82.59%
    Req/Sec    26.00k     2.43k   38.49k    79.00%
  3108427 requests in 10.04s, 20.22GB read
  Socket errors: connect 12, read 0, write 0, timeout 0
Requests/sec: 309617.98
Transfer/sec:      2.01GB
Running 10s test @ http://mangalyaan.ece.vt.edu/
  18 threads and 1024 connections
  Thread Stats   Avg      Stdev     Max   +/- Stdev
    Latency     2.96ms    1.70ms 205.07ms   80.99%
    Req/Sec    17.76k     2.43k   31.70k    78.44%
  3191737 requests in 10.07s, 20.76GB read
  Socket errors: connect 6, read 0, write 0, timeout 0
Requests/sec: 317074.19
Transfer/sec:      2.06GB
Running 10s test @ http://mangalyaan.ece.vt.edu/
  24 threads and 1024 connections
  Thread Stats   Avg      Stdev     Max   +/- Stdev
    Latency     3.19ms    1.34ms  19.91ms   81.74%
    Req/Sec    12.67k     1.51k   26.29k    79.62%
  3043580 requests in 10.10s, 19.80GB read
  Socket errors: connect 12, read 0, write 0, timeout 0
Requests/sec: 301313.11
Transfer/sec:      1.96GB


==> data/nginx/wrk_result-v-10s-index7K.txt <==
Running 10s test @ http://mangalyaan.ece.vt.edu/
  1 threads and 1024 connections
  Thread Stats   Avg      Stdev     Max   +/- Stdev
    Latency    24.36ms   63.43ms   1.98s    93.24%
    Req/Sec    38.88k     4.68k   47.92k    75.00%
  386612 requests in 10.06s, 2.52GB read
  Socket errors: connect 5, read 0, write 0, timeout 7
  Non-2xx or 3xx responses: 157
Requests/sec:  38420.30
Transfer/sec:    256.71MB
Running 10s test @ http://mangalyaan.ece.vt.edu/
  2 threads and 1024 connections
  Thread Stats   Avg      Stdev     Max   +/- Stdev
    Latency    15.02ms   46.65ms   1.84s    95.73%
    Req/Sec    37.22k    16.76k   65.54k    48.00%
  740088 requests in 10.04s, 4.83GB read
  Socket errors: connect 6, read 0, write 0, timeout 0
Requests/sec:  73707.20
Transfer/sec:    492.68MB
Running 10s test @ http://mangalyaan.ece.vt.edu/
  3 threads and 1024 connections
  Thread Stats   Avg      Stdev     Max   +/- Stdev
    Latency    11.58ms   42.73ms   1.80s    95.48%
    Req/Sec    34.73k     8.47k   49.56k    58.67%
  1036192 requests in 10.04s, 6.76GB read
  Socket errors: connect 6, read 0, write 0, timeout 4
Requests/sec: 103226.40
Transfer/sec:    689.99MB
Running 10s test @ http://mangalyaan.ece.vt.edu/
  6 threads and 1024 connections
  Thread Stats   Avg      Stdev     Max   +/- Stdev
    Latency    12.63ms   82.05ms   1.73s    99.11%
    Req/Sec    33.98k     8.15k   65.05k    63.83%
  2028032 requests in 10.04s, 13.24GB read
  Socket errors: connect 6, read 0, write 0, timeout 9
Requests/sec: 202041.77
Transfer/sec:      1.32GB
Running 10s test @ http://mangalyaan.ece.vt.edu/
  12 threads and 1024 connections
  Thread Stats   Avg      Stdev     Max   +/- Stdev
    Latency     2.71ms    1.99ms  53.39ms   78.92%
    Req/Sec    26.94k     4.12k   41.66k    69.70%
  3231627 requests in 10.10s, 21.09GB read
  Socket errors: connect 12, read 0, write 0, timeout 0
Requests/sec: 319996.46
Transfer/sec:      2.09GB
Running 10s test @ http://mangalyaan.ece.vt.edu/
  18 threads and 1024 connections
  Thread Stats   Avg      Stdev     Max   +/- Stdev
    Latency     3.11ms    2.00ms  42.49ms   87.66%
    Req/Sec    17.38k     2.39k   32.91k    79.22%
  3125551 requests in 10.05s, 20.40GB read
  Socket errors: connect 6, read 0, write 0, timeout 0
Requests/sec: 310905.40
Transfer/sec:      2.03GB
Running 10s test @ http://mangalyaan.ece.vt.edu/
  24 threads and 1024 connections
  Thread Stats   Avg      Stdev     Max   +/- Stdev
    Latency     3.27ms    1.26ms  17.20ms   81.20%
    Req/Sec    12.34k     1.31k   26.59k    80.81%
  2962013 requests in 10.10s, 19.33GB read
  Socket errors: connect 12, read 0, write 0, timeout 0
Requests/sec: 293366.85
Transfer/sec:      1.91GB


Running 10s test @ http://mangalyaan.ece.vt.edu/
  14 threads and 1024 connections
  Thread Stats   Avg      Stdev     Max   +/- Stdev
    Latency     2.90ms    2.11ms 207.01ms   83.15%
    Req/Sec    23.04k     3.43k   37.20k    70.43%
  3224264 requests in 10.07s, 21.05GB read
  Socket errors: connect 16, read 0, write 0, timeout 0
Requests/sec: 320117.62
Transfer/sec:      2.09GB
Running 10s test @ http://mangalyaan.ece.vt.edu/
  16 threads and 1024 connections
  Thread Stats   Avg      Stdev     Max   +/- Stdev
    Latency     2.70ms    2.28ms 207.77ms   78.04%
    Req/Sec    18.90k     3.60k   30.08k    70.13%
  2718900 requests in 10.08s, 17.75GB read
  Socket errors: connect 1024, read 0, write 0, timeout 0
Requests/sec: 269651.14
Transfer/sec:      1.76GB


==> data/overhead/geomean.dat <==
0 geomean 5.669


==> data/overhead/overhead.dat <==
0 perlbench 18.437
1 bzip2 9.272
2 gcc 7.171
3 mcf 0.546
4 milc 0.146
5 gobmk 12.143
6 hmmer 0
7 sjeng 7.082
8 libquantum 0.306
9 h264ref 13.317
10 lbm -1.071
11 sphinx3 1.774


==> data/rerandtime/average.dat <==
0 average 6.08


==> data/rerandtime/rerandtime.dat <==
0 perlbench 7.907
1 bzip2 2.668
2 gcc 16.652
3 mcf 2.636
4 milc 3.303
5 gobmk 14.272
6 hmmer 3.978
7 sjeng 7.289
8 libquantum 3.063
9 h264ref 5.384
10 lbm 2.901
11 sphinx3 4.386
12 nginx 4.6


==> data/residentmem/residentmem.dat <==
0 perlbench 0
1 bzip2 -0.01
2 gcc 0
3 mcf 0
4 milc -0.02
5 gobmk -4.74
6 hmmer -1
7 sjeng -0.09
8 libquantum -0.12
9 h264ref -2.20
10 lbm 0
11 sphinx3 -0.17


==> data/scalability/scalability.dat <==
1 5.53
2 6.02
3 5.89
6 5.12
12 5.29
18 6.40
24 6.33

